Abundance stratification in Type Ia supernovae - V. SN 1986G bridging the gap between normal and subluminous SNe Ia

A detailed spectroscopic analysis of SN 1986G has been performed. SN 1986G `bridges the gap' between normal and sub luminous type Ia supernova (SNe Ia). The abundance tomography technique is used to determine the abundance distribution of the elements in the ejecta. SN 1986G was found to be a low energy Chandrasekhar mass explosion. Its kinetic energy was 70% of the standard W7 model (0.9x10$^{51}$erg). Oxygen dominates the ejecta from the outermost layers down to $\sim$9000kms$^{-1}$ , intermediate mass elements (IME) dominate from $\sim$ 9000kms$^{-1}$ to $\sim$ 3500kms$^{-1}$ with Ni and Fe dominating the inner layers $<\sim$ 3500kms$^{-1}$. The final masses of the main elements in the ejecta were found to be, O=0.33M, IME=0.69M, stable NSE=0.21M, $^{56}$Ni=0.14M. An upper limit of the carbon mass is set at C=0.02M. The spectra of SN1986G consist of almost exclusively singly ionised species. SN1986G can be thought of as a low luminosity extension of the main population of SN Ia, with a large deflagration phase that produced more IMEs than a standard SN Ia.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> neblc.txt <==
Nebular modelling

A single nebular spectrum of SN\,1986G is available, whiich was published by
\citep{cristiani} and was obtained $\sim 255$ days after maximum (CHECK). The
spectrum shows the isual nebular SN\,Ia features, strong \FeII\ and \FeIII\
lines in the blue and a mix of \CaII\ and \FeII\ lines in the red. It is
significantly affected by reddening, to the point of showing self-absorption in
the \NaID line as well as a narrow \Ha\ absorption in the middle of a weak \FeII
emission complex. As a result of the large amount of reddeniong, lines in the
blue appear to be suppressed.

We have completed the abundance tomography experiment modelling the nebular
spectrum using three different density distribuitions: the original W7 model,
the sub-Chandrasekhar model and the low-energy W7 model discussed above. 

We used the nebular spectrum code which has been used ion the past to model both
SNe\,Ia \citep{\eg}[mazzali15] and SNe\,Ib/c \citep[\eg][where a more detailed
description of the code can be found]{mazzali07}. The code computes the
diffusion and deposition of gamma-rays and positrons prioduces by the
radioactive decay of \Nifs\ and \Cofs\ in the SN ejecta using gray opacities in
a montecarlo scheme. The ensuing collisional heating of the SN ejecta is then
balanced by cooling via line emission, following \citet{axelrod80}. The balance
between radiation and gas properties is computed in non-local thermodynamic
equilibrium (NLTE). The abundances in the ehjecta were adjust to optimise the
fit, except at the velocities where abundances were determined from early-time
spectral modelling. These are regions with velocities above 5000\,\kms, which
are not sampled by the nebular emission lines. A simple one-zone fit to the
spectrum yields a model line velocity of 5600\,kms, which is also in line with
the fast evolution of the light curve of SN\,1986G \citep{mazzali98,zorro}.

The three best-fit models are shown in Figure \fig{}. Although the models are
oberall quite similar in the kind of emission lines that are predicted, there
are significant differences which can help us discriminate among them. The
individual models are discussed in turn.

The W7 model (dashed/blue line) produces a good match in particular to the blue
part of the spectrum. A \Nifs\ mass of 0.13 \Msun\ is required. Because the
inner region in W7 is quite dense, material other than \Nifs\ must be used to
fill it. Stable Fe-group elements are produced in the centre of
Chandrasekhar-mass explosions, and we find that a total mass of about 0.11 \Msun
is required. This is dominated by stable Fe. Stable Fe-group material is
important as is acts only as a coolant, so its persence contributes to balancing
the heating from radioactive decay and to keeping the ionization ration (in
particular \FeIII/\FeII\ close to the observed value. The mass included within a
velocity of 5600\,\kms in W7 is $\sim 0.4 \Msun$, and NSE material does not
reach this value. The remaining mass is attributed to intermediate-mass
elements, in particular Si, which leads to a strong predicted emission in the
NIR, near 1.6$\mu$m. The line near 5900\,\AA\ is predominantly \NaID.  The
strong emission near 7300\,\AA\ is well reproduced as a combination of \FeII\
and \CaII, with a minor contribution from \NiIII. The narrowness of the emission
lines leads to the observed split beteween the two features. In fact, a hint of
a split can be seen even in the limission feature near 5200\,\AA, and this is
due just to lines separating out, as in, \eg, SN\,2003hv \citep{mazzali10}, not
to real double peaks. Other \FeII\ lines are not well reproduces, though. In
particular, the feature near 6600\,AA is too weak in the model, while the broad
blend near 9000\, is too strong. These shortcomings are seen in most of our
SN\,Ia models, but to a much lesser degree \citep[\eg][]{mazzali15}. They may
partially depend on uncertain collisional rates, and they indicate that the
\Nifs\ mass may be slightly overestimated. On the other hand, the extreme
deviation of the redder lines in SN\,1986G may also indicate problems with the
density structure \citep{see, \eg,]{mazz10}, or issues with the red part of the
observed spectrum. Note that in a well-observed SN\,Ia like SN\,2011fe the ratio
of the Ca-Fe emission near 7300\,AA\ and that of the Fe complex near 9500\,AA is
$\sim 1$. In the spectrum of SN\,1986G, after correcting for reddening, the
ratio is $\sim 2$, but our model has a ratio of $\sim 1$.  Unfortunately no
other nebular spectrum is available of either SN\,1986G or of SNe that closely
resemble it, so we cannot verify this. 

The sub-Chandra model (red/dashed line), compared to the W7 one, has several
problems. Primarily, the ionization of Fe is too high. This is shown by the
excessive strength of the emission near 4700\,\AA\ when the model matches that
at 5200\,\AA. Note that the model displayed is reddened, which depresses the
bluer feature significantly. This behaviour was seen in a peculiar SN like
2003hv \citep{mazz10}, and was interpreted there to indicate low densities at
low velocities, which is exactly what a sub-Chandra model predicts, and a
consequent lack of stable NSE material, leading to insufficient cooling, and
hence recombination. The \FeII\ lines in the red are actually depressed relative
to the line at 5200\,\AA. The model contains only $\approx 1$\,\Msun. Most of
the missing mass is stable NSE material, the mass of which has gone down to
$\0.1 \Msun$, mostly stable Fe at intermediate velocities. Intermediate-mass
elements just above the \Nifs\ zone again lead to strong Si emission in the NIR.
The incorrect ratio of the optical Fe lines is a strong argument against this
model, which we do not favour.

Finally we consider the low-energy Chandrasekhar-mass model which was designed
to optimise the fits to the early-time spectra. The nebular model is shown as a
full/green line. This density profile has more mass at low velocity ($\sim 0.50
\Msun$\ within 5600\,\kms as opposed to $\sim 0.40$ for W7). The \Nifs\ mass is
still $\sim 0.13 \Msun$, but the higher density at low velocities results in a
larger mass of stable NSE material, $\sim 0.2 \Msun$, most of which is stable
Fe. This is in line with \citet{zorro}.  The additional cooling provided by the
stable NSE material leads to the correct reproduction of the \FeII/\FeIII\ line
ratio in the blue, but it does not solve the problem of the excessive \FeII\
emission in the red, where the synthetic spectrum predicts excessively strong
lines.  As we argued above, there may be a problem with our model, but also with
the redder part of the spectrum.  Nebular-epoch observations of SN\,1986G-like
SNe are encouraged in order to assess the reality of the red flux.


Licht curve modelling

In the spirit of abundance tomography, we now combine the density distributions
that we used and the abundances derived through synthetic spectra fitting and
compute a bolometric light curve, which we compare to the one constructed based
on the observed SN photometry. We use a montecarlo code \citep{capp97} which
computes the emission of gamma-rays and positrons following the readiocative
decay of \Nifs\ and \Cofs\ and their deposition in the ejecta. The \Nifs\
distribution is derived from the spectral fitting. Gammay ray deposition is
computed with a grey opacity of 0.027\,cm$^2$\,g$^{-1}$, and for positrons a
grey opacity 7\,cm$^2$\,g$^{-1}$ is used.

After deposition of the gamma-ray and positron energy, the resulting energy is
assumed to be thermalised and energy packets representing photons are then
followed as they propagate through the SN ejecta. The opacity they encounter is
assumed to be dominated by line opacity and is parametrised according to the
relative abundances at different depths according to the number of active lines
as in \citet{mazzali2000}: \\
$\kappa = 0.25 Ab(Fe-gp) + 0.025 \times (1 - Ab(Fe-gp)$

The results for the different models are shown in Figure Y along with the
observationally derived bolometric light curve. At peak, the sub-Chandra model
(red/dot-dashed line) reaches maximum within 12-13 days, which appears to be a
short time compared to the observed light curve. The early declining part of the
light curve also happens too early in this model, but then at epochs between 60
and 300 days this model follows the data reasonably well, although it
underestimates the luminosity because of the low gamma ray depositions. At late
times, the light curve matches the data at 275 days, and is again too low later
on, but at these epochs the observed light curve declines unusually slowly. 

Both Chandrasekhar-mass models, on the other hand, reach maximum after about
17-18 days, which is in line with the observed light curve and the results from
spectroscopic modelling. These models also follow the early light curve decline
quite well, but then are more luminous than the observed light curve by almost a
factor of 2 after about day 60. At late times they finally rejoin the observed
light curve, but they have a different slope. Looking in more detail, the
low-energy model (purple/continuous line) is somewhat more luminous than the W7
model (green/dashed line) after day 60, because of the enhanced gamma-ray
deposition resulting from the higher densities in the more slowly expanding
ejecta. This diference is however quite small, such that neither model can be
favoured over the other. The indications for a low energy from spectral fitting
are therefore not disproved by the light curve model.

The real issue is the behaviour of the light curve, first after 60 days and then
at late times. the steep decline after day 60 is not in line with the behaviour
of other SNe\,Ia, \citep[\eg SN\,2004eo]{mazzali07}, which suggests that the IR
contributon is not known. The range of possible corections does in fact allow a
much higher luminosity. At the latest times the decline is quite slow, possibly
indicating incorrect background subtraction. The one point when spectra are
available still suffers from the lack of IR information. Again, observations of
a modern 1986G-like SN\,Ia would be needed to improve botrh the data coverage
and the modelling results. 

Yet, our results indicate that a low-energy Chandrasekhar-mass model is favoured
over an undermassive model, which may come somewhat as a surprise given that
SN\,1986G showed quite a rapidly evolving light curve. 


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
